The eROSITA Final Equatorial-Depth Survey (eFEDS) -- Splashback radius of X-ray galaxy clusters using galaxies from HSC survey

We present the splashback radius measurements around the SRG/eROSITA eFEDS X-ray selected galaxy clusters by cross-correlating them with HSC S19A photometric galaxies. The X-ray selection is expected to be less affected by systematics related to projection that affects optical cluster finder algorithms. We use a nearly volume-limited sample of 109 galaxy clusters selected in 0.5-2.0 keV band having luminosity $L_X > 10^{43.5}\,{\rm erg s^{-1} h^{-2}}$ within the redshift $z<0.75$ and obtain measurements of the projected cross-correlation with a signal-to-noise of $17.43$. We model our measurements to infer a three-dimensional profile and find that the steepest slope is sharper than $-3$ and associate the location with the splashback radius. We infer the value of the 3D splashback radius $r_{\rm sp} = 1.45^{+0.30}_{-0.26}\,{\rm h^{-1} Mpc}$. We also measure the weak lensing signal of the galaxy clusters and obtain halo mass $\log[M_{\rm 200m}/{\rm h^{-1}M_\odot}] = 14.52 \pm 0.06$ using the HSC-S16A shape catalogue data at the median redshift $z=0.46$ of our cluster sample. We compare our $r_{\rm sp}$ values with the spherical overdensity boundary $r_{\rm 200m} = 1.75 \pm 0.08\,{\rm h^{-1} Mpc}$ based on the halo mass which is consistent within $1.2\sigma$ with the $\Lambda$CDM predictions. Our constraints on the splashback radius, although broad, are the best measurements thus far obtained for an X-ray selected galaxy cluster sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> eFEDS_HSC_splashback(2)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
